Small Magellanic Cloud Cepheids Observed with the Hubble Space Telescope Provide a New Anchor for the SH0ES Distance Ladder

We present phase-corrected photometric measurements of 88 Cepheid variables in the core of the Small Magellanic Cloud (SMC), the first sample obtained with the Hubble Space Telescope's (HST) Wide Field Camera 3, in the same homogeneous photometric system as past measurements of all Cepheids on the SH0ES distance ladder. We limit the sample to the inner core and model the geometry to reduce errors in prior studies due to the nontrivial depth of this cloud. Without crowding present in ground-based studies, we obtain an unprecedentedly low dispersion of 0.102 mag for a period-luminosity (P-L) relation in the SMC, approaching the width of the Cepheid instability strip. The new geometric distance to 15 late-type detached eclipsing binaries in the SMC offers a rare opportunity to improve the foundation of the distance ladder, increasing the number of calibrating galaxies from three to four. With the SMC as the only anchor, we find H$_0\!=\!74.1 \pm 2.1$ km/s/Mpc. Combining these four geometric distances with our HST photometry of SMC Cepheids, we obtain H$_0\!=\!73.17 \pm 0.86$ km/s/Mpc. By including the SMC in the distance ladder, we also double the range where the metallicity ([Fe/H]) dependence of the Cepheid P-L relation can be calibrated, and we find $\gamma = -0.234 \pm 0.052$ mag/dex. Our local measurement of H$_0$ based on Cepheids and Type Ia supernovae shows a 5.8$\sigma$ tension with the value inferred from the cosmic microwave background assuming a Lambda cold dark matter ($\Lambda$CDM) cosmology, reinforcing the possibility of physics beyond $\Lambda$CDM.

==> Breuval_2024_table1.dat <==
\begin{table*}[t!]
\caption{Observations of SMC Cepheids}
%\footnotesize
%\centering
\begin{tabular}{c c c c c c c c}
\hline
\hline
Cepheid & Frame & Filter & MJD & Exposure & Array & X$_{\rm Cepheid}$ & Y$_{\rm Cepheid}$ \\
 &  &  & \scriptsize{(days)} & \scriptsize{time (s)} &  & \multicolumn{2}{c}{\scriptsize{(pixels)}} \\
\hline
OGLE-0518 & iev9tuh3q  & F160W & 60218.482 & 2.50 & IRSUB256 & 138.4 & 129.2  \\
OGLE-0518 & iev9tuhcq  & F555W & 60218.490 & 2.50 & UVIS1 & 843.2 & 680.8  \\
OGLE-0518 & iev9tuhdq  & F814W & 60218.492 & 2.50 & UVIS1 & 817.8 & 706.1  \\
OGLE-0524 & iev9tuh4q  & F160W & 60218.483 & 2.50 & IRSUB256 & 126.2 & 142.0  \\
OGLE-0524 & iev9tuhbq  & F555W & 60218.489 & 2.50 & UVIS2-C1K1C-SUB & 195.5 & 796.1  \\
OGLE-0524 & iev9tuhaq  & F814W & 60218.488 & 2.50 & UVIS2-C1K1C-SUB & 231.3 & 761.5  \\
OGLE-0541 & iev9tuh1q  & F160W & 60218.478 & 2.22 & IRSUB256 & 130.7 & 141.8  \\
OGLE-0541 & iev9tuhgq  & F555W & 60218.496 & 2.50 & UVIS1 & 720.8 & 808.3  \\
OGLE-0541 & iev9tuhhq  & F814W & 60218.497 & 2.50 & UVIS1 & 683.9 & 845.0  \\
OGLE-0570 & iev9tuh2q  & F160W & 60218.480 & 2.50 & IRSUB256 & 157.3 & 110.0  \\
OGLE-0570 & iev9tuhfq  & F555W & 60218.494 & 2.50 & UVIS1 & 774.0 & 752.6  \\
OGLE-0570 & iev9tuheq  & F814W & 60218.493 & 2.50 & UVIS1 & 798.2 & 726.3  \\
OGLE-0576 & iev9tuh5q $^{(*)}$ & F160W & 60218.484 & 2.50 & IRSUB256 & 105.8 & 164.4  \\
OGLE-0576 & iev9tuh6q  & F555W & 60218.485 & 2.50 & UVIS2-C1K1C-SUB & 344.9 & 654.0  \\
OGLE-0576 & iev9tuh7q  & F814W & 60218.487 & 2.50 & UVIS2-C1K1C-SUB & 276.6 & 719.9  \\
OGLE-0668 & iev903l9q  & F160W & 60171.886 & 2.22 & IRSUB256 & 144.8 & 129.9  \\
OGLE-0668 & iev9u2uzq  & F555W & 60221.646 & 2.50 & UVIS2-C1K1C-SUB & 584.0 & 577.6  \\
OGLE-0668 & iev9u2uyq  & F814W & 60221.645 & 2.50 & UVIS2-C1K1C-SUB & 508.1 & 507.1  \\
OGLE-0672 & iev9u1zxq  & F160W & 60202.707 & 2.50 & IRSUB256 & 121.4 & 153.6  \\
OGLE-0672 & iev9u1zyq  & F555W & 60202.708 & 2.50 & UVIS2-C1K1C-SUB & 431.4 & 586.3  \\
OGLE-0672 & iev9u1zzq  & F814W & 60202.710 & 2.50 & UVIS2-C1K1C-SUB & 391.1 & 624.8  \\
OGLE-0694 & iev9u1zwq  & F160W & 60202.706 & 2.50 & IRSUB256 & 124.9 & 149.6  \\
OGLE-0694 & iev9u1a2q  & F555W & 60202.712 & 2.50 & UVIS2-C1K1C-SUB & 327.3 & 687.5  \\
OGLE-0694 & iev9u1a1q  & F814W & 60202.711 & 2.50 & UVIS2-C1K1C-SUB & 367.9 & 646.7  \\
OGLE-0705 & iev9u1zvq  & F160W & 60202.705 & 2.22 & IRSUB256 & 133.0 & 140.2  \\
OGLE-0705 & iev9u1a3q  & F555W & 60202.713 & 2.50 & UVIS1 & 904.1 & 631.8  \\
OGLE-0705 & iev9u1a4q  & F814W & 60202.715 & 2.50 & UVIS1 & 875.7 & 661.8  \\
OGLE-0776 & iev904jtq  & F160W & 60167.419 & 2.22 & IRSUB256 & 146.4 & 127.7  \\
OGLE-0776 & iev904kcq  & F555W & 60167.445 & 2.50 & UVIS2-2K2C-SUB & 626.8 & 1484.8  \\
OGLE-0776 & iev904kdq  & F814W & 60167.447 & 2.50 & UVIS2-2K2C-SUB & 823.2 & 1278.7  \\
OGLE-0793 & iev914mpq  & F160W & 60167.981 & 2.50 & IRSUB256 & 35.6 & 247.2  \\
OGLE-0793 & iev9u1a6q  & F555W & 60202.717 & 2.50 & UVIS1 & 851.5 & 690.4  \\
OGLE-0793 & iev9u1a5q  & F814W & 60202.716 & 2.50 & UVIS1 & 876.0 & 663.2  \\
OGLE-0801 & iev904juq  & F160W & 60167.420 & 2.50 & IRSUB256 & 124.1 & 153.4  \\
OGLE-0801 & iev904kbq  & F555W & 60167.442 & 2.50 & UVIS2-2K2C-SUB & 505.2 & 1610.7  \\
OGLE-0801 & iev904kaq  & F814W & 60167.440 & 2.50 & UVIS2-2K2C-SUB & 259.0 & 1869.9  \\
OGLE-0836 & iev904jvq  & F160W & 60167.421 & 2.50 & IRSUB256 & 110.3 & 169.6  \\
OGLE-0836 & iev9tyd8q  & F555W & 60217.790 & 2.50 & UVIS1 & 1024.1 & 506.8  \\
OGLE-0836 & iev9tyd9q  & F814W & 60217.791 & 2.50 & UVIS1 & 1039.1 & 489.7  \\
OGLE-0889 & iev903laq  & F160W & 60171.888 & 2.50 & IRSUB256 & 161.1 & 113.8  \\
OGLE-0889 & iev9a2v0q  & F555W & 60221.656 & 2.50 & UVIS2-C1K1C-SUB & 510.4 & 508.3  \\
OGLE-0889 & iev903lqq  & F814W & 60171.908 & 2.50 & UVIS2-2K2C-SUB & 1947.3 & 53.4  \\
OGLE-0895 & iev9tvf9q  & F160W & 60219.336 & 2.22 & IRSUB256 & 130.2 & 145.3  \\
OGLE-0895 & iev9tvfnq  & F555W & 60219.353 & 2.50 & UVIS1 & 652.5 & 898.3  \\
OGLE-0895 & iev9tvfoq  & F814W & 60219.354 & 2.50 & UVIS1 & 623.6 & 928.0  \\
OGLE-0896 & iev903lbq  & F160W & 60171.889 & 2.50 & IRSUB256 & 170.8 & 104.8  \\
OGLE-0896 & iev9b2v1q  & F555W & 60221.664 & 2.50 & UVIS2-C1K1C-SUB & 512.3 & 507.9  \\
OGLE-0896 & iev9b2v2q  & F814W & 60221.666 & 2.50 & UVIS2-C1K1C-SUB & 512.3 & 507.9  \\
OGLE-0931 & iev9tycvq  & F160W & 60217.775 & 2.22 & IRSUB256 & 137.4 & 138.6  \\
OGLE-0931 & iev9tyd7q  & F555W & 60217.789 & 2.50 & UVIS1 & 993.1 & 542.1  \\
OGLE-0931 & iev9tyd6q  & F814W & 60217.787 & 2.50 & UVIS1 & 991.7 & 543.8  \\
OGLE-0958 & iev9tvfaq  & F160W & 60219.337 & 2.50 & IRSUB256 & 125.0 & 150.3  \\
OGLE-0958 & iev9tvfmq  & F555W & 60219.352 & 2.50 & UVIS1 & 672.1 & 879.0  \\
OGLE-0958 & iev9tvflq  & F814W & 60219.351 & 2.50 & UVIS1 & 698.1 & 850.7  \\
OGLE-0992 & iev914moq  & F160W & 60167.980 & 2.22 & IRSUB256 & 135.7 & 139.7  \\
OGLE-0992 & iev9u1a7q  & F555W & 60202.719 & 2.50 & UVIS1 & 858.9 & 684.4  \\
OGLE-0992 & iev9u1a8q  & F814W & 60202.720 & 2.50 & UVIS1 & 835.1 & 709.7  \\
OGLE-0999 & iev912yaq  & F160W & 60119.014 & 2.50 & IRSUB256 & 96.8 & 181.8  \\
OGLE-0999 & iev912ybq  & F555W & 60119.015 & 2.50 & UVIS2-C1K1C-SUB & 410.6 & 615.1  \\
OGLE-0999 & iev912ycq $^{(*)}$ & F814W & 60119.017 & 2.50 & UVIS2-C1K1C-SUB & 334.8 & 694.4  \\
OGLE-1016 & iev903lfq  & F160W & 60171.894 & 2.50 & IRSUB256 & 217.5 & 51.8  \\
OGLE-1016 & iev903lgq  & F555W & 60171.895 & 2.50 & UVIS2-C1K1C-SUB & 826.6 & 189.9  \\
OGLE-1016 & iev903lhq  & F814W & 60171.897 & 2.50 & UVIS2-C1K1C-SUB & 891.5 & 120.2  \\
OGLE-1017 & iev912y9q  & F160W & 60119.013 & 2.50 & IRSUB256 & 84.7 & 195.5  \\
OGLE-1017 & iev912yeq  & F555W & 60119.019 & 2.50 & UVIS2-C1K1C-SUB & 335.1 & 696.0  \\
OGLE-1017 & iev912ydq  & F814W & 60119.018 & 2.50 & UVIS2-C1K1C-SUB & 362.4 & 667.3  \\
OGLE-1025 & iev903lcq  & F160W & 60171.891 & 2.50 & IRSUB256 & 184.1 & 90.3  \\
OGLE-1025 & iev9c2v4q  & F555W & 60221.676 & 2.50 & UVIS1 & 1024.8 & 511.3  \\
OGLE-1025 & iev9c2v3q  & F814W & 60221.675 & 2.50 & UVIS1 & 1024.8 & 511.1  \\
OGLE-1040 & iev912y8q $^{(*)}$ & F160W & 60119.012 & 2.50 & IRSUB256 & 89.7 & 190.1  \\
OGLE-1040 & iev912yfq  & F555W & 60119.020 & 2.50 & UVIS2-C1K1C-SUB & 316.6 & 716.0  \\
OGLE-1040 & iev912ygq  & F814W & 60119.022 & 2.50 & UVIS2-C1K1C-SUB & 299.5 & 734.4  \\
OGLE-1051 & iev912y7q  & F160W & 60119.011 & 2.50 & IRSUB256 & 103.8 & 174.5  \\
OGLE-1051 & iev912yiq  & F555W & 60119.024 & 2.50 & UVIS2-C1K1C-SUB & 242.4 & 797.1  \\
OGLE-1051 & iev912yhq  & F814W & 60119.023 & 2.50 & UVIS2-C1K1C-SUB & 276.3 & 760.1  \\
OGLE-1065 & iev9tycwq  & F160W & 60217.776 & 2.50 & IRSUB256 & 140.4 & 137.0  \\
OGLE-1065 & iev9tyd3q  & F555W & 60217.785 & 2.50 & UVIS1 & 991.2 & 549.7  \\
OGLE-1065 & iev9tyd4q  & F814W & 60217.786 & 2.50 & UVIS1 & 990.3 & 550.6  \\
OGLE-1066 & iev903ldq  & F160W & 60171.892 & 2.50 & IRSUB256 & 191.2 & 82.4  \\
OGLE-1066 & iev9c2v4q  & F555W & 60221.676 & 2.50 & UVIS1 & 1323.7 & 804.6  \\
OGLE-1066 & iev9c2v3q  & F814W & 60221.675 & 2.50 & UVIS1 & 1323.7 & 804.5  \\
OGLE-1107 & iev9tvfbq  & F160W & 60219.339 & 2.50 & IRSUB256 & 115.4 & 161.7  \\
OGLE-1107 & iev9tvfjq  & F555W & 60219.348 & 2.50 & UVIS1 & 739.4 & 810.1  \\
OGLE-1107 & iev9tvfkq  & F814W & 60219.350 & 2.50 & UVIS1 & 717.1 & 832.9  \\
OGLE-1117 & iev9tycxq  & F160W & 60217.778 & 2.50 & IRSUB256 & 142.1 & 134.1  \\
OGLE-1117 & iev9tyd2q  & F555W & 60217.784 & 2.50 & UVIS2-C1K1C-SUB & 456.2 & 571.0  \\
OGLE-1117 & iev9tyd1q  & F814W & 60217.783 & 2.50 & UVIS2-C1K1C-SUB & 478.4 & 548.3  \\
OGLE-1134 & iev903leq  & F160W & 60171.893 & 2.50 & IRSUB256 & 201.6 & 70.8  \\
OGLE-1134 & iev903ljq  & F555W & 60171.899 & 2.50 & UVIS2-C1K1C-SUB & 994.2 & 13.6  \\
OGLE-1134 & iev903liq  & F814W & 60171.898 & 2.50 & UVIS2-C1K1C-SUB & 946.0 & 65.3  \\
OGLE-1157 & iev912y6q $^{(*)}$ & F160W & 60119.010 & 2.50 & IRSUB256 & 107.9 & 170.6  \\
OGLE-1157 & iev912yjq  & F555W & 60119.025 & 2.50 & UVIS2-C1K1C-SUB & 251.5 & 791.4  \\
OGLE-1157 & iev912ykq  & F814W & 60119.027 & 2.50 & UVIS2-C1K1C-SUB & 236.6 & 809.2  \\
OGLE-1165 & iev912y5q  & F160W & 60119.009 & 2.50 & IRSUB256 & 122.1 & 154.5  \\
OGLE-1165 & iev912ymq  & F555W & 60119.030 & 2.50 & UVIS2-2K2C-SUB & 783.7 & 1308.5  \\
OGLE-1165 & iev912ylq  & F814W & 60119.028 & 2.50 & UVIS2-2K2C-SUB & 759.8 & 1329.5  \\
OGLE-1172 & iev9tycyq  & F160W & 60217.779 & 2.50 & IRSUB256 & 140.2 & 136.1  \\
OGLE-1172 & iev9tyczq  & F555W & 60217.780 & 2.50 & UVIS2-C1K1C-SUB & 508.9 & 518.2  \\
OGLE-1172 & iev9tyd0q  & F814W & 60217.781 & 2.50 & UVIS2-C1K1C-SUB & 490.7 & 536.8  \\
OGLE-1247 & iev9tzr2q  & F160W & 60201.718 & 2.50 & IRSUB256 & 141.9 & 133.9  \\
OGLE-1247 & iev9tzr3q  & F555W & 60201.720 & 2.50 & UVIS2-C1K1C-SUB & 520.4 & 503.5  \\
OGLE-1247 & iev9tzr4q  & F814W & 60201.721 & 2.50 & UVIS2-C1K1C-SUB & 566.0 & 454.3  \\
OGLE-1249 & iev915b4q  & F160W & 60169.913 & 2.50 & IRSUB256 & 163.4 & 98.5  \\
OGLE-1249 & iev915b5q  & F555W & 60169.915 & 2.50 & UVIS2-C1K1C-SUB & 636.9 & 340.9  \\
OGLE-1249 & iev915b6q  & F814W & 60169.916 & 2.50 & UVIS2-C1K1C-SUB & 684.0 & 283.0  \\
OGLE-1261 & iev908deq  & F160W & 60166.223 & 2.22 & IRSUB256 & 144.9 & 129.7  \\
OGLE-1261 & iev9tzrbq  & F555W & 60201.729 & 2.50 & UVIS1 & 1276.9 & 250.9  \\
OGLE-1261 & iev908dyq  & F814W & 60166.251 & 2.50 & UVIS2-2K2C-SUB & 158.8 & 1937.8  \\
OGLE-1291 & iev906ezq  & F160W & 60170.834 & 2.50 & IRSUB256 & 155.2 & 127.9  \\
OGLE-1291 & iev906faq  & F555W & 60170.849 & 2.50 & UVIS2-C1K1C-SUB & 837.7 & 272.2  \\
OGLE-1291 & iev906f9q  & F814W & 60170.848 & 2.50 & UVIS2-C1K1C-SUB & 809.1 & 297.1  \\
OGLE-1365 & iev915b3q  & F160W & 60169.912 & 2.50 & IRSUB256 & 154.9 & 110.6  \\
OGLE-1365 & iev915b8q  & F555W & 60169.919 & 2.50 & UVIS2-C1K1C-SUB & 773.1 & 172.3  \\
OGLE-1365 & iev915b7q  & F814W & 60169.917 & 2.50 & UVIS2-C1K1C-SUB & 724.0 & 233.6  \\
OGLE-1384 & iev9tzqzq  & F160W & 60201.714 & 2.22 & IRSUB256 & 134.2 & 142.4  \\
OGLE-1384 & iev9tzraq  & F555W & 60201.728 & 2.50 & UVIS1 & 1248.7 & 278.7  \\
OGLE-1384 & iev9tzr9q  & F814W & 60201.727 & 2.50 & UVIS1 & 1213.6 & 314.5  \\
OGLE-1385 & iev9tzr1q  & F160W & 60201.717 & 2.50 & IRSUB256 & 145.9 & 130.0  \\
OGLE-1385 & iev9tzr6q $^{(*)}$ & F555W & 60201.724 & 2.50 & UVIS2-C1K1C-SUB & 664.7 & 353.5  \\
OGLE-1385 & iev9tzr5q $^{(*)}$ & F814W & 60201.722 & 2.50 & UVIS2-C1K1C-SUB & 593.0 & 427.6  \\
OGLE-1399 & iev9tvfeq $^{(*)}$ & F160W & 60219.342 & 2.50 & IRSUB256 & 45.0 & 239.7  \\
OGLE-1399 & iev9tvffq  & F555W & 60219.343 & 2.50 & UVIS2-C1K1C-SUB & 135.5 & 898.8  \\
OGLE-1399 & iev9tvfgq  & F814W & 60219.345 & 2.50 & UVIS2-C1K1C-SUB & 76.5 & 958.1  \\
OGLE-1403 & iev915b2q  & F160W & 60169.911 & 2.50 & IRSUB256 & 152.0 & 114.9  \\
OGLE-1403 & iev915b9q  & F555W & 60169.920 & 2.50 & UVIS2-C1K1C-SUB & 812.4 & 121.0  \\
OGLE-1403 & iev915baq  & F814W & 60169.921 & 2.50 & UVIS2-C1K1C-SUB & 883.3 & 36.5  \\
OGLE-1408 & iev915b1q  & F160W & 60169.910 & 2.50 & IRSUB256 & 147.7 & 120.9  \\
OGLE-1408 & iev9b4hsq  & F555W & 60213.386 & 2.50 & UVIS2-C1K1C-SUB & 514.8 & 511.7  \\
OGLE-1408 & iev9b4hrq  & F814W & 60213.385 & 2.50 & UVIS2-C1K1C-SUB & 514.9 & 511.6  \\
OGLE-1434 & iev906eyq  & F160W & 60170.833 & 2.50 & IRSUB256 & 146.8 & 133.5  \\
OGLE-1434 & iev906fbq $^{(*)}$ & F555W & 60170.850 & 2.50 & UVIS2-C1K1C-SUB & 859.0 & 252.3  \\
OGLE-1434 & iev906fcq  & F814W & 60170.852 & 2.50 & UVIS2-C1K1C-SUB & 906.9 & 208.4  \\
OGLE-1438 & iev9u0fzq  & F160W & 60219.471 & 2.50 & IRSUB256 & 129.9 & 149.3  \\
OGLE-1438 & iev9u0g1q  & F555W & 60219.474 & 2.50 & UVIS2-C1K1C-SUB & 474.9 & 564.5  \\
OGLE-1438 & iev9u0g0q  & F814W & 60219.472 & 2.50 & UVIS2-C1K1C-SUB & 484.1 & 551.5  \\
OGLE-1455 & iev906f0q  & F160W & 60170.836 & 2.50 & IRSUB256 & 162.9 & 121.1  \\
OGLE-1455 & iev906f7q  & F555W & 60170.845 & 2.50 & UVIS2-C1K1C-SUB & 739.1 & 355.4  \\
OGLE-1455 & iev906f8q  & F814W & 60170.846 & 2.50 & UVIS2-C1K1C-SUB & 775.8 & 322.8  \\
OGLE-1477 & iev9tzr0q  & F160W & 60201.716 & 2.50 & IRSUB256 & 142.5 & 132.3  \\
OGLE-1477 & iev9tzr7q  & F555W & 60201.725 & 2.50 & UVIS1 & 1141.0 & 388.4  \\
OGLE-1477 & iev9tzr8q  & F814W & 60201.726 & 2.50 & UVIS1 & 1178.3 & 349.0  \\
OGLE-1524 & iev902acq  & F160W & 60170.047 & 2.50 & IRSUB256 & 174.0 & 94.8  \\
OGLE-1524 & iev902adq  & F555W & 60170.049 & 2.50 & UVIS2-C1K1C-SUB & 685.2 & 319.1  \\
OGLE-1524 & iev902aeq  & F814W & 60170.050 & 2.50 & UVIS2-C1K1C-SUB & 741.9 & 256.8  \\
OGLE-1541 & iev906exq  & F160W & 60170.832 & 2.50 & IRSUB256 & 140.2 & 137.4  \\
OGLE-1541 & iev906feq  & F555W & 60170.855 & 2.50 & UVIS2-2K2C-SUB & 1550.5 & 614.9  \\
OGLE-1541 & iev906fdq  & F814W & 60170.853 & 2.50 & UVIS2-2K2C-SUB & 1444.3 & 715.1  \\
OGLE-1549 & iev906f1q  & F160W & 60170.837 & 2.50 & IRSUB256 & 165.9 & 121.2  \\
OGLE-1549 & iev906f6q  & F555W & 60170.844 & 2.50 & UVIS2-C1K1C-SUB & 708.9 & 384.3  \\
OGLE-1549 & iev906f5q  & F814W & 60170.843 & 2.50 & UVIS2-C1K1C-SUB & 690.7 & 397.2  \\
OGLE-1567 & iev9u0fyq  & F160W & 60219.469 & 2.50 & IRSUB256 & 130.1 & 147.2  \\
OGLE-1567 & iev9u0g2q  & F555W & 60219.475 & 2.50 & UVIS2-C1K1C-SUB & 437.0 & 605.8  \\
OGLE-1567 & iev9u0g3q  & F814W & 60219.476 & 2.50 & UVIS2-C1K1C-SUB & 422.7 & 624.8  \\
OGLE-1569 & iev915b0q  & F160W & 60169.909 & 2.50 & IRSUB256 & 144.1 & 127.1  \\
OGLE-1569 & iev9a4hpq  & F555W & 60213.375 & 2.50 & UVIS1 & 1025.4 & 515.4  \\
OGLE-1569 & iev9a4hqq  & F814W & 60213.376 & 2.50 & UVIS1 & 1025.5 & 515.2  \\
OGLE-1577 & iev906ewq  & F160W & 60170.831 & 2.22 & IRSUB256 & 138.2 & 136.1  \\
OGLE-1577 & iev906ffq $^{(*)}$ & F555W & 60170.857 & 2.50 & UVIS2-2K2C-SUB & 1667.8 & 501.2  \\
OGLE-1577 & iev906fgq $^{(*)}$ & F814W & 60170.860 & 2.50 & UVIS2-2K2C-SUB & 1831.8 & 340.0  \\
OGLE-1635 & iev915azq  & F160W & 60169.908 & 2.50 & IRSUB256 & 139.3 & 134.9  \\
OGLE-1635 & iev9c4huq  & F555W & 60213.397 & 2.50 & UVIS2-2K2C-SUB & 766.7 & 818.0  \\
OGLE-1635 & iev9c4htq  & F814W & 60213.395 & 2.50 & UVIS2-2K2C-SUB & 766.7 & 817.9  \\
OGLE-1655 & iev9u0fxq  & F160W & 60219.468 & 2.50 & IRSUB256 & 133.2 & 143.1  \\
OGLE-1655 & iev9u0g5q  & F555W & 60219.479 & 2.50 & UVIS1 & 973.5 & 580.7  \\
OGLE-1655 & iev9u0g4q  & F814W & 60219.478 & 2.50 & UVIS1 & 974.0 & 578.0  \\
OGLE-1681 & iev902abq  & F160W & 60170.046 & 2.50 & IRSUB256 & 163.9 & 107.0  \\
OGLE-1681 & iev902agq  & F555W & 60170.053 & 2.50 & UVIS2-C1K1C-SUB & 841.1 & 146.1  \\
OGLE-1681 & iev902afq  & F814W & 60170.051 & 2.50 & UVIS2-C1K1C-SUB & 790.9 & 203.1  \\
OGLE-1693 & iev902a6q  & F160W & 60170.040 & 2.22 & IRSUB256 & 132.9 & 143.0  \\
OGLE-1693 & iev9u3nmq  & F555W & 60220.655 & 2.50 & UVIS2-C1K1C-SUB & 587.8 & 579.0  \\
OGLE-1693 & iev9u3nlq  & F814W & 60220.654 & 2.50 & UVIS2-C1K1C-SUB & 587.8 & 578.8  \\
OGLE-1712 & iev910knq  & F160W & 60171.827 & 2.50 & IRSUB256 & 187.7 & 80.4  \\
OGLE-1712 & iev910koq  & F555W & 60171.828 & 2.50 & UVIS2-C1K1C-SUB & 713.7 & 292.5  \\
OGLE-1712 & iev910kpq  & F814W & 60171.830 & 2.50 & UVIS2-C1K1C-SUB & 741.6 & 260.7  \\
OGLE-1717 & iev910klq  & F160W & 60171.825 & 2.50 & IRSUB256 & 162.1 & 110.2  \\
OGLE-1717 & iev910ktq  & F555W & 60171.834 & 2.50 & UVIS2-C1K1C-SUB & 793.1 & 198.1  \\
OGLE-1717 & iev910kuq  & F814W & 60171.835 & 2.50 & UVIS2-C1K1C-SUB & 825.0 & 159.6  \\
OGLE-1723 & iev910kjq  & F160W & 60171.823 & 2.50 & IRSUB256 & 150.1 & 125.2  \\
OGLE-1723 & iev910kxq  & F555W & 60171.839 & 2.50 & UVIS2-C1K1C-SUB & 951.2 & 13.6  \\
OGLE-1723 & iev910kzq $^{(*)}$ & F814W & 60171.841 & 2.50 & UVIS2-2K2C-SUB & 555.7 & 1675.3  \\
OGLE-1746 & iev910kiq  & F160W & 60171.822 & 2.50 & IRSUB256 & 146.4 & 128.1  \\
OGLE-1746 & iev910l0q $^{(*)}$ & F555W & 60171.844 & 2.50 & UVIS2-2K2C-SUB & 1881.0 & 77.1  \\
OGLE-1746 & iev910kzq $^{(*)}$ & F814W & 60171.841 & 2.50 & UVIS2-2K2C-SUB & 1684.1 & 294.5  \\
OGLE-1747 & iev9tweeq  & F160W & 60198.748 & 2.50 & IRSUB256 & 115.0 & 170.2  \\
OGLE-1747 & iev9twefq  & F555W & 60198.749 & 2.50 & UVIS2-C1K1C-SUB & 413.4 & 639.1  \\
OGLE-1747 & iev9twegq  & F814W & 60198.751 & 2.50 & UVIS2-C1K1C-SUB & 368.3 & 688.9  \\
OGLE-1750 & iev906f2q  & F160W & 60170.839 & 2.50 & IRSUB256 & 170.9 & 117.9  \\
OGLE-1750 & iev906f3q  & F555W & 60170.840 & 2.50 & UVIS2-C1K1C-SUB & 651.3 & 423.9  \\
OGLE-1750 & iev906f4q  & F814W & 60170.841 & 2.50 & UVIS2-C1K1C-SUB & 674.5 & 405.5  \\
OGLE-1753 & iev910kkq  & F160W & 60171.824 & 2.50 & IRSUB256 & 154.8 & 118.8  \\
OGLE-1753 & iev910kwq  & F555W & 60171.837 & 2.50 & UVIS2-C1K1C-SUB & 898.4 & 72.5  \\
OGLE-1753 & iev910kvq  & F814W & 60171.836 & 2.50 & UVIS2-C1K1C-SUB & 847.3 & 129.8  \\
OGLE-1797 & iev910kmq  & F160W & 60171.826 & 2.50 & IRSUB256 & 174.2 & 96.8  \\
OGLE-1797 & iev910ksq  & F555W & 60171.832 & 2.50 & UVIS2-C1K1C-SUB & 767.7 & 228.5  \\
OGLE-1797 & iev910krq  & F814W & 60171.831 & 2.50 & UVIS2-C1K1C-SUB & 766.0 & 235.9  \\
OGLE-1806 & iev915ayq  & F160W & 60169.906 & 2.22 & IRSUB256 & 138.7 & 136.6  \\
OGLE-1806 & iev9u4hoq  & F555W & 60213.363 & 2.50 & UVIS2-C1K1C-SUB & 592.9 & 583.3  \\
OGLE-1806 & iev9u4hnq  & F814W & 60213.362 & 2.50 & UVIS2-C1K1C-SUB & 593.0 & 583.1  \\
OGLE-1855 & iev9u0fwq  & F160W & 60219.467 & 2.22 & IRSUB256 & 136.8 & 139.8  \\
OGLE-1855 & iev9u0g6q  & F555W & 60219.480 & 2.50 & UVIS1 & 959.0 & 599.7  \\
OGLE-1855 & iev9u0g7q  & F814W & 60219.481 & 2.50 & UVIS1 & 956.4 & 605.5  \\
OGLE-1905 & iev9txu5q  & F160W & 60221.516 & 2.50 & IRSUB256 & 146.9 & 116.9  \\
OGLE-1905 & iev9txu6q  & F555W & 60221.518 & 2.50 & UVIS2-C1K1C-SUB & 594.1 & 384.3  \\
OGLE-1905 & iev9txu7q  & F814W & 60221.519 & 2.50 & UVIS2-C1K1C-SUB & 625.4 & 339.4  \\
OGLE-1911 & iev902a7q  & F160W & 60170.041 & 2.50 & IRSUB256 & 136.1 & 138.3  \\
OGLE-1911 & iev9a3nnq  & F555W & 60220.666 & 2.50 & UVIS2-C1K1C-SUB & 587.0 & 578.4  \\
OGLE-1911 & iev902anq  & F814W & 60170.062 & 2.50 & UVIS2-2K2C-SUB & 1780.0 & 182.4  \\
OGLE-1913 & iev902aaq  & F160W & 60170.045 & 2.50 & IRSUB256 & 155.1 & 116.9  \\
OGLE-1913 & iev902ahq  & F555W & 60170.054 & 2.50 & UVIS2-C1K1C-SUB & 902.7 & 77.7  \\
OGLE-1913 & iev9c3nqq  & F814W & 60220.685 & 2.50 & UVIS2-C1K1C-SUB & 512.5 & 506.6  \\
OGLE-1966 & iev9txu4q  & F160W & 60221.515 & 2.50 & IRSUB256 & 140.0 & 126.9  \\
OGLE-1966 & iev9txu9q  & F555W & 60221.522 & 2.50 & UVIS2-C1K1C-SUB & 678.5 & 262.3  \\
OGLE-1966 & iev9txu8q  & F814W & 60221.520 & 2.50 & UVIS2-C1K1C-SUB & 650.2 & 301.1  \\
OGLE-2008 & iev907pqq  & F160W & 60172.885 & 2.50 & IRSUB256 & 128.4 & 150.5  \\
OGLE-2008 & iev907prq  & F555W & 60172.886 & 2.50 & UVIS2-C1K1C-SUB & 487.6 & 541.8  \\
OGLE-2008 & iev907psq  & F814W & 60172.888 & 2.50 & UVIS2-C1K1C-SUB & 503.4 & 524.0  \\
OGLE-2031 & iev9twedq  & F160W & 60198.747 & 2.50 & IRSUB256 & 122.0 & 160.7  \\
OGLE-2031 & iev9tweiq  & F555W & 60198.753 & 2.50 & UVIS2-C1K1C-SUB & 347.4 & 712.9  \\
OGLE-2031 & iev9twehq  & F814W & 60198.752 & 2.50 & UVIS2-C1K1C-SUB & 376.5 & 681.2  \\
OGLE-2077 & iev9twecq  & F160W & 60198.746 & 2.50 & IRSUB256 & 127.4 & 154.6  \\
OGLE-2077 & iev9twejq  & F555W & 60198.755 & 2.50 & UVIS1 & 929.1 & 631.7  \\
OGLE-2077 & iev9twekq  & F814W & 60198.756 & 2.50 & UVIS1 & 926.6 & 634.8  \\
OGLE-2090 & iev902a8q  & F160W & 60170.042 & 2.50 & IRSUB256 & 143.9 & 129.5  \\
OGLE-2090 & iev9b3noq  & F555W & 60220.675 & 2.50 & UVIS1 & 474.0 & 104.7  \\
OGLE-2090 & iev9b3npq  & F814W & 60220.676 & 2.50 & UVIS1 & 474.0 & 104.4  \\
OGLE-2097 & iev902a9q  & F160W & 60170.043 & 2.50 & IRSUB256 & 147.2 & 126.0  \\
OGLE-2097 & iev9b3noq  & F555W & 60220.675 & 2.50 & UVIS1 & 1276.8 & 748.3  \\
OGLE-2097 & iev9b3npq  & F814W & 60220.676 & 2.50 & UVIS1 & 1276.8 & 748.1  \\
OGLE-2141 & iev907ppq  & F160W & 60172.883 & 2.50 & IRSUB256 & 129.8 & 149.7  \\
OGLE-2141 & iev907puq  & F555W & 60172.890 & 2.50 & UVIS2-C1K1C-SUB & 573.3 & 447.9  \\
OGLE-2141 & iev907ptq  & F814W & 60172.889 & 2.50 & UVIS2-C1K1C-SUB & 520.5 & 505.1  \\
OGLE-2202 & iev909o6q  & F160W & 60168.051 & 2.22 & IRSUB256 & 137.9 & 137.7  \\
OGLE-2202 & iev9u0g9q  & F555W & 60219.484 & 2.50 & UVIS1 & 913.6 & 652.5  \\
OGLE-2202 & iev9u0g8q  & F814W & 60219.483 & 2.50 & UVIS1 & 916.6 & 645.5  \\
OGLE-2269 & iev9twebq  & F160W & 60198.744 & 2.50 & IRSUB256 & 130.2 & 151.1  \\
OGLE-2269 & iev9twemq  & F555W & 60198.758 & 2.50 & UVIS1 & 946.8 & 617.0  \\
OGLE-2269 & iev9twelq  & F814W & 60198.757 & 2.50 & UVIS1 & 944.1 & 619.3  \\
OGLE-2313 & iev9tweaq  & F160W & 60198.743 & 2.22 & IRSUB256 & 136.1 & 142.4  \\
OGLE-2313 & iev9twenq  & F555W & 60198.759 & 2.50 & UVIS1 & 943.8 & 619.2  \\
OGLE-2313 & iev9tweoq  & F814W & 60198.760 & 2.50 & UVIS1 & 938.3 & 625.5  \\
OGLE-2329 & iev907poq  & F160W & 60172.882 & 2.50 & IRSUB256 & 130.1 & 149.1  \\
OGLE-2329 & iev907pvq  & F555W & 60172.891 & 2.50 & UVIS2-C1K1C-SUB & 616.5 & 401.8  \\
OGLE-2329 & iev907pwq  & F814W & 60172.893 & 2.50 & UVIS2-C1K1C-SUB & 665.2 & 347.7  \\
OGLE-2389 & iev901m4q  & F160W & 60167.913 & 2.22 & IRSUB256 & 136.4 & 140.0  \\
OGLE-2389 & iev9txueq  & F555W & 60221.528 & 2.50 & UVIS1 & 1101.7 & 373.8  \\
OGLE-2389 & iev9txufq  & F814W & 60221.529 & 2.50 & UVIS1 & 1113.0 & 357.8  \\
OGLE-2421 & iev907pnq  & F160W & 60172.880 & 2.50 & IRSUB256 & 130.0 & 149.3  \\
OGLE-2421 & iev907pyq  & F555W & 60172.895 & 2.50 & UVIS2-C1K1C-SUB & 773.4 & 231.1  \\
OGLE-2421 & iev907pxq  & F814W & 60172.894 & 2.50 & UVIS2-C1K1C-SUB & 711.4 & 299.3  \\
OGLE-2426 & iev907plq  & F160W & 60172.878 & 2.50 & IRSUB256 & 133.8 & 144.1  \\
OGLE-2426 & iev907q2q  & F555W & 60172.901 & 2.50 & UVIS2-2K2C-SUB & 1535.3 & 480.4  \\
OGLE-2426 & iev907q1q $^{(*)}$ & F814W & 60172.899 & 2.50 & UVIS2-2K2C-SUB & 1442.8 & 584.0  \\
OGLE-2437 & iev907pmq  & F160W & 60172.879 & 2.50 & IRSUB256 & 133.1 & 145.1  \\
OGLE-2437 & iev907pzq $^{(*)}$ & F555W & 60172.896 & 2.50 & UVIS2-C1K1C-SUB & 841.2 & 157.6  \\
OGLE-2437 & iev907q0q  & F814W & 60172.898 & 2.50 & UVIS2-C1K1C-SUB & 896.2 & 96.3  \\
OGLE-2488 & iev9txu2q  & F160W & 60221.512 & 2.22 & IRSUB256 & 135.5 & 138.8  \\
OGLE-2488 & iev9txudq  & F555W & 60221.527 & 2.50 & UVIS1 & 1094.1 & 384.4  \\
OGLE-2488 & iev9txucq  & F814W & 60221.526 & 2.50 & UVIS1 & 1087.5 & 394.9  \\
OGLE-2533 & iev9txu3q  & F160W & 60221.513 & 2.50 & IRSUB256 & 132.9 & 138.3  \\
OGLE-2533 & iev9txuaq  & F555W & 60221.523 & 2.50 & UVIS1 & 1059.3 & 430.3  \\
OGLE-2533 & iev9txubq  & F814W & 60221.525 & 2.50 & UVIS1 & 1076.5 & 407.3  \\
OGLE-2607 & iev907pkq  & F160W & 60172.876 & 2.22 & IRSUB256 & 136.0 & 140.1  \\
OGLE-2607 & iev907q3q $^{(*)}$ & F555W & 60172.904 & 2.50 & UVIS2-2K2C-SUB & 1650.9 & 348.4  \\
OGLE-2607 & iev907q4q $^{(*)}$ & F814W & 60172.906 & 2.50 & UVIS2-2K2C-SUB & 1825.6 & 156.1  \\
\hline
\end{tabular}
{\flushleft \textbf{Notes:} $^{(*)}$ Indicates a drift rate larger than 0.08\arcsec during the exposure necessitating a larger photometry aperture.} \\ \par
{\center (This table is available in its entirety in machine-readable form.) \\ }
 ~ \\
\label{table:observations}
\end{table*}

==> Breuval_2024_table2.dat <==
\begin{table*}[t!]
\caption{Mean magnitudes of our sample of SMC Cepheids. \\}
\footnotesize
\centering
\begin{tabular}{c c c c c c c c c c c c c}
\hline
\hline
Cepheid & R.A. & Dec. & Geo$^{\, (a)}$  & $\log P$ & $F555W$ & $\sigma$ & $F814W$ & $\sigma$ & $F160W^{\, (b)}$ & $\sigma$ & $m_H^{W\, (c)}$ & $\sigma$  \\
 & \multicolumn{2}{c}{\scriptsize{(deg)}}  & \scriptsize{(mag)} & \scriptsize{(d)}& \multicolumn{2}{c}{\scriptsize{(mag)}} & \multicolumn{2}{c}{\scriptsize{(mag)}}& \multicolumn{2}{c}{\scriptsize{(mag)}}& \multicolumn{2}{c}{\scriptsize{(mag)}}\\
\hline
OGLE-0518 & 10.801423 & -73.325446 & -0.089 & 1.198 &  15.385 &  0.017 &  14.224 &  0.008 &  13.161 &  0.027 &  12.653 &  0.028     \\
OGLE-0524 & 10.828177 & -73.338793 & -0.089 & 1.022 &  15.491 &  0.012 &  14.520 &  0.010 &  13.693 &  0.028 &  13.259 &  0.028     \\
OGLE-0541 & 10.873654 & -73.002488 & -0.052 & 1.137 &  15.149 &  0.018 &  14.077 &  0.011 &  13.088 &  0.027 &  12.651 &  0.029     \\
OGLE-0570 & 10.947143 & -73.240723 & -0.075 & 1.037 &  15.425 &  0.011 &  14.435 &  0.008 &  13.496 &  0.027 &  13.068 &  0.028     \\
OGLE-0576 & 10.963393 & -73.332920 & -0.084 & 1.159 &  15.244 &  0.011 &  14.132 &  0.008 &  13.107 &  0.027 &  12.623 &  0.028     \\
OGLE-0668 & 11.157914 & -73.136825 & -0.056 & 0.906 &  15.318 &  0.017 &  14.448 &  0.009 &  13.669 &  0.028 &  13.307 &  0.029     \\
OGLE-0672 & 11.165211 & -73.263262 & -0.069 & 0.948 &  15.627 &  0.010 &  14.634 &  0.009 &  13.673 &  0.028 &  13.250 &  0.028     \\
OGLE-0694 & 11.223210 & -73.289953 & -0.069 & 0.961 &  16.196 &  0.016 &  15.021 &  0.012 &  13.885 &  0.028 &  13.392 &  0.029     \\
OGLE-0705 & 11.264848 & -73.307750 & -0.070 & 1.021 &  15.624 &  0.017 &  14.737 &  0.012 &  13.699 &  0.028 &  13.317 &  0.029     \\
OGLE-0776 & 11.432274 & -73.398702 & -0.073 & 0.947 &  15.325 &  0.010 &  14.411 &  0.009 &  13.613 &  0.028 &  13.216 &  0.028     \\
OGLE-0793 & 11.481432 & -73.506472 & -0.083 & 0.905 &  15.627 &  0.012 &  14.709 &  0.010 &  13.770 &  0.028 &  13.362 &  0.028     \\
OGLE-0801 & 11.495312 & -73.385576 & -0.069 & 0.911 &  16.025 &  0.015 &  14.947 &  0.010 &  13.877 &  0.028 &  13.421 &  0.029     \\
OGLE-0836 & 11.551395 & -73.394995 & -0.068 & 0.929 &  16.160 &  0.013 &  14.919 &  0.011 &  13.855 &  0.028 &  13.337 &  0.029     \\
OGLE-0889 & 11.645678 & -73.112189 & -0.034 & 0.779 &  16.565 &  0.016 &  15.450 &  0.013 &  14.381 &  0.028 &  13.946 &  0.029     \\
OGLE-0895 & 11.661094 & -72.988289 & -0.020 & 1.019 &  15.402 &  0.017 &  14.501 &  0.011 &  13.616 &  0.028 &  13.277 &  0.029     \\
OGLE-0896 & 11.663910 & -73.062715 & -0.028 & 0.865 &  16.141 &  0.016 &  15.165 &  0.013 &  14.253 &  0.028 &  13.877 &  0.029     \\
OGLE-0931 & 11.740833 & -73.286452 & -0.050 & 0.929 &  15.691 &  0.011 &  14.719 &  0.010 &  13.733 &  0.028 &  13.338 &  0.028     \\
OGLE-0958 & 11.793495 & -72.960500 & -0.012 & 1.380 &  14.485 &  0.015 &  13.384 &  0.009 &  12.360 &  0.027 &  11.953 &  0.028     \\
OGLE-0992 & 11.872069 & -73.507637 & -0.069 & 0.826 &  16.434 &  0.018 &  15.434 &  0.013 &  14.308 &  0.028 &  13.883 &  0.030     \\
OGLE-0999 & 11.885044 & -73.226419 & -0.038 & 0.838 &  16.510 &  0.015 &  15.356 &  0.012 &  14.292 &  0.028 &  13.838 &  0.029     \\
OGLE-1016 & 11.910407 & -73.151532 & -0.029 & 1.435 &  14.382 &  0.019 &  13.178 &  0.010 &  12.166 &  0.027 &  11.703 &  0.028     \\
OGLE-1017 & 11.911646 & -73.213964 & -0.035 & 0.846 &  15.391 &  0.012 &  14.624 &  0.009 &  13.868 &  0.028 &  13.566 &  0.028     \\
OGLE-1025 & 11.922708 & -73.034443 & -0.015 & 0.840 &  16.139 &  0.015 &  15.194 &  0.013 &  14.134 &  0.028 &  13.783 &  0.029     \\
OGLE-1040 & 11.950079 & -73.213753 & -0.034 & 0.970 &  16.280 &  0.015 &  15.030 &  0.011 &  13.867 &  0.028 &  13.380 &  0.029     \\
OGLE-1051 & 11.964100 & -73.214981 & -0.034 & 1.071 &  15.578 &  0.013 &  14.441 &  0.009 &  13.508 &  0.027 &  13.065 &  0.028     \\
OGLE-1065 & 11.980491 & -73.310256 & -0.043 & 1.184 &  14.950 &  0.026 &  13.965 &  0.018 &  12.946 &  0.027 &  12.552 &  0.030     \\
OGLE-1066 & 11.981946 & -73.033609 & -0.013 & 1.135 &  15.025 &  0.012 &  14.038 &  0.008 &  13.047 &  0.027 &  12.682 &  0.028     \\
OGLE-1107 & 12.026050 & -72.873933 &  0.006 & 1.389 &  14.880 &  0.018 &  13.646 &  0.012 &  12.563 &  0.027 &  12.122 &  0.028     \\
OGLE-1117 & 12.034318 & -73.296293 & -0.040 & 0.985 &  16.752 &  0.021 &  15.319 &  0.014 &  14.044 &  0.028 &  13.481 &  0.030     \\
OGLE-1134 & 12.062136 & -73.071844 & -0.014 & 0.809 &  16.671 &  0.014 &  15.456 &  0.012 &  14.292 &  0.028 &  13.838 &  0.029     \\
OGLE-1157 & 12.100933 & -73.225910 & -0.030 & 1.478 &  14.145 &  0.015 &  12.989 &  0.011 &  11.913 &  0.027 &  11.466 &  0.028     \\
OGLE-1165 & 12.117126 & -73.227618 & -0.029 & 1.013 &  16.059 &  0.014 &  14.853 &  0.010 &  13.766 &  0.028 &  13.300 &  0.028     \\
OGLE-1172 & 12.131082 & -73.266786 & -0.033 & 1.148 &  15.069 &  0.016 &  13.981 &  0.008 &  12.980 &  0.027 &  12.557 &  0.028     \\
OGLE-1247 & 12.256786 & -73.212445 & -0.022 & 1.124 &  15.490 &  0.021 &  14.375 &  0.013 &  13.327 &  0.027 &  12.903 &  0.029     \\
OGLE-1249 & 12.262288 & -73.264188 & -0.028 & 0.848 &  16.090 &  0.014 &  15.141 &  0.011 &  14.206 &  0.028 &  13.841 &  0.029     \\
OGLE-1261 & 12.272586 & -73.069863 & -0.006 & 1.002 &  15.760 &  0.015 &  14.557 &  0.009 &  13.573 &  0.028 &  13.132 &  0.028     \\
OGLE-1291 & 12.314578 & -73.385597 & -0.039 & 0.817 &  15.562 &  0.011 &  14.771 &  0.010 &  14.047 &  0.028 &  13.732 &  0.028     \\
OGLE-1365 & 12.420649 & -73.235297 & -0.018 & 1.195 &  14.748 &  0.012 &  13.771 &  0.007 &  12.801 &  0.027 &  12.435 &  0.028     \\
OGLE-1384 & 12.434451 & -73.057683 &  0.002 & 0.997 &  15.656 &  0.010 &  14.655 &  0.010 &  13.613 &  0.028 &  13.258 &  0.028     \\
OGLE-1385 & 12.435873 & -73.139799 & -0.007 & 1.199 &  14.889 &  0.021 &  13.794 &  0.010 &  12.911 &  0.027 &  12.511 &  0.029     \\
OGLE-1399 & 12.462996 & -73.034001 &  0.006 & 0.956 &  15.444 &  0.015 &  14.501 &  0.010 &  13.573 &  0.028 &  13.244 &  0.028     \\
OGLE-1403 & 12.470301 & -73.244730 & -0.018 & 1.459 &  14.562 &  0.014 &  13.320 &  0.007 &  12.191 &  0.027 &  11.723 &  0.028     \\
OGLE-1408 & 12.477088 & -73.223104 & -0.015 & 1.212 &  15.337 &  0.040 &  14.140 &  0.008 &  13.009 &  0.027 &  12.562 &  0.031     \\
OGLE-1434 & 12.515798 & -73.423233 & -0.036 & 0.837 &  15.776 &  0.014 &  14.905 &  0.010 &  14.122 &  0.028 &  13.780 &  0.029     \\
OGLE-1438 & 12.519681 & -72.718206 &  0.044 & 0.980 &  15.136 &  0.013 &  14.301 &  0.008 &  13.521 &  0.027 &  13.272 &  0.028     \\
OGLE-1455 & 12.539969 & -73.346720 & -0.026 & 0.812 &  16.319 &  0.013 &  15.365 &  0.013 &  14.519 &  0.028 &  14.154 &  0.029     \\
OGLE-1477 & 12.585198 & -73.124906 &  0.000 & 1.506 &  14.241 &  0.021 &  13.162 &  0.011 &  11.945 &  0.027 &  11.558 &  0.029     \\
OGLE-1524 & 12.660753 & -72.959245 &  0.022 & 1.438 &  14.308 &  0.013 &  13.163 &  0.010 &  12.184 &  0.027 &  11.793 &  0.028     \\
OGLE-1541 & 12.695809 & -73.486340 & -0.036 & 0.816 &  15.663 &  0.015 &  14.814 &  0.011 &  14.043 &  0.028 &  13.709 &  0.029     \\
OGLE-1549 & 12.705924 & -73.278265 & -0.013 & 0.834 &  15.592 &  0.017 &  14.735 &  0.010 &  13.950 &  0.028 &  13.635 &  0.029     \\
OGLE-1567 & 12.731252 & -72.578314 &  0.068 & 0.829 &  15.814 &  0.013 &  14.868 &  0.011 &  14.030 &  0.028 &  13.762 &  0.029     \\
OGLE-1569 & 12.731849 & -73.203170 & -0.003 & 1.194 &  14.751 &  0.019 &  13.789 &  0.011 &  12.813 &  0.027 &  12.468 &  0.029     \\
OGLE-1577 & 12.741035 & -73.494097 & -0.035 & 0.784 &  16.215 &  0.014 &  15.285 &  0.011 &  14.402 &  0.029 &  14.036 &  0.030     \\
OGLE-1635 & 12.798598 & -73.191664 &  0.001 & 1.345 &  14.517 &  0.015 &  13.455 &  0.008 &  12.532 &  0.027 &  12.151 &  0.028     \\
OGLE-1655 & 12.833302 & -72.570765 &  0.073 & 1.018 &  15.094 &  0.011 &  14.200 &  0.008 &  13.346 &  0.027 &  13.103 &  0.028     \\
OGLE-1681 & 12.852803 & -72.945277 &  0.031 & 0.859 &  15.616 &  0.016 &  14.749 &  0.010 &  13.923 &  0.028 &  13.649 &  0.029     \\
OGLE-1693 & 12.864037 & -72.859738 &  0.041 & 0.898 &  15.759 &  0.013 &  14.793 &  0.011 &  13.816 &  0.028 &  13.514 &  0.029     \\
OGLE-1712 & 12.900918 & -73.104198 &  0.014 & 1.007 &  15.667 &  0.010 &  14.612 &  0.009 &  13.653 &  0.027 &  13.290 &  0.028     \\
OGLE-1717 & 12.909438 & -73.078738 &  0.018 & 0.824 &  16.016 &  0.011 &  15.072 &  0.010 &  14.221 &  0.028 &  13.903 &  0.029     \\
OGLE-1723 & 12.913896 & -73.025161 &  0.024 & 1.216 &  15.112 &  0.012 &  14.032 &  0.008 &  12.983 &  0.027 &  12.619 &  0.028     \\
OGLE-1746 & 12.951619 & -73.009646 &  0.027 & 0.840 &  15.718 &  0.019 &  14.842 &  0.012 &  14.054 &  0.028 &  13.772 &  0.029     \\
OGLE-1747 & 12.953091 & -73.155849 &  0.011 & 1.286 &  14.017 &  0.025 &  13.165 &  0.013 &  12.378 &  0.027 &  12.089 &  0.029     \\
OGLE-1750 & 12.954842 & -73.365431 & -0.013 & 1.311 &  14.704 &  0.015 &  13.637 &  0.008 &  12.668 &  0.027 &  12.272 &  0.028     \\
OGLE-1753 & 12.960330 & -73.041776 &  0.024 & 0.988 &  15.534 &  0.013 &  14.529 &  0.010 &  13.671 &  0.028 &  13.336 &  0.028     \\
OGLE-1797 & 13.001484 & -73.089530 &  0.020 & 1.615 &  13.955 &  0.026 &  12.723 &  0.017 &  11.586 &  0.027 &  11.159 &  0.030     \\
OGLE-1806 & 13.011195 & -73.227615 &  0.005 & 1.099 &  15.375 &  0.019 &  14.300 &  0.010 &  13.278 &  0.027 &  12.897 &  0.029     \\
OGLE-1855 & 13.069292 & -72.599368 &  0.079 & 0.908 &  15.756 &  0.012 &  14.792 &  0.010 &  13.871 &  0.028 &  13.608 &  0.029     \\
OGLE-1905 & 13.130820 & -73.259715 &  0.006 & 0.811 &  16.175 &  0.019 &  15.210 &  0.014 &  14.299 &  0.028 &  13.961 &  0.030     \\
OGLE-1911 & 13.141342 & -72.894065 &  0.048 & 0.808 &  15.735 &  0.011 &  14.864 &  0.010 &  14.049 &  0.028 &  13.790 &  0.028     \\
OGLE-1913 & 13.143876 & -72.970164 &  0.039 & 1.191 &  14.846 &  0.009 &  13.791 &  0.007 &  12.876 &  0.027 &  12.538 &  0.028     \\
OGLE-1966 & 13.223390 & -73.314283 &  0.003 & 0.885 &  16.358 &  0.012 &  15.243 &  0.012 &  14.154 &  0.028 &  13.756 &  0.029     \\
OGLE-2008 & 13.293828 & -72.858844 &  0.058 & 0.946 &  15.494 &  0.011 &  14.538 &  0.009 &  13.661 &  0.028 &  13.379 &  0.028     \\
OGLE-2031 & 13.326149 & -73.115224 &  0.030 & 1.164 &  14.628 &  0.029 &  13.765 &  0.015 &  12.959 &  0.027 &  12.685 &  0.030     \\
OGLE-2077 & 13.391282 & -73.124631 &  0.031 & 0.971 &  15.407 &  0.010 &  14.525 &  0.009 &  13.607 &  0.027 &  13.326 &  0.028     \\
OGLE-2090 & 13.413912 & -72.909957 &  0.057 & 0.921 &  15.463 &  0.013 &  14.593 &  0.010 &  13.655 &  0.028 &  13.405 &  0.028     \\
OGLE-2097 & 13.425889 & -72.932994 &  0.055 & 0.877 &  15.279 &  0.009 &  14.503 &  0.008 &  13.775 &  0.028 &  13.560 &  0.028     \\
OGLE-2141 & 13.486370 & -72.737304 &  0.080 & 0.858 &  15.787 &  0.011 &  14.903 &  0.011 &  14.022 &  0.028 &  13.790 &  0.029     \\
OGLE-2202 & 13.569864 & -72.616266 &  0.098 & 0.957 &  15.138 &  0.011 &  14.285 &  0.008 &  13.436 &  0.027 &  13.234 &  0.028     \\
OGLE-2269 & 13.673443 & -73.128904 &  0.041 & 1.505 &  13.979 &  0.019 &  12.871 &  0.014 &  11.819 &  0.027 &  11.462 &  0.029     \\
OGLE-2313 & 13.742372 & -73.065516 &  0.051 & 1.057 &  14.983 &  0.009 &  14.108 &  0.007 &  13.211 &  0.027 &  12.954 &  0.028     \\
OGLE-2329 & 13.761688 & -72.768086 &  0.087 & 1.515 &  14.128 &  0.019 &  12.959 &  0.013 &  11.893 &  0.027 &  11.558 &  0.028     \\
OGLE-2389 & 13.853621 & -73.544129 & -0.000 & 0.851 &  15.866 &  0.014 &  14.952 &  0.013 &  14.031 &  0.028 &  13.707 &  0.029     \\
OGLE-2421 & 13.908876 & -72.721049 &  0.099 & 0.990 &  15.416 &  0.009 &  14.401 &  0.008 &  13.479 &  0.027 &  13.216 &  0.028     \\
OGLE-2426 & 13.916137 & -72.883590 &  0.080 & 0.785 &  15.983 &  0.011 &  14.543 &  0.009 &  14.187 &  0.028 &  13.740 &  0.029     \\
OGLE-2437 & 13.940398 & -72.837389 &  0.086 & 0.838 &  15.708 &  0.014 &  14.808 &  0.011 &  13.939 &  0.028 &  13.707 &  0.029     \\
OGLE-2488 & 14.019279 & -73.446051 &  0.017 & 0.805 &  15.843 &  0.021 &  15.057 &  0.016 &  14.136 &  0.028 &  13.879 &  0.030     \\
OGLE-2533 & 14.087107 & -73.387209 &  0.027 & 1.085 &  14.786 &  0.015 &  13.975 &  0.009 &  13.134 &  0.027 &  12.877 &  0.028     \\
OGLE-2607 & 14.220034 & -72.870046 &  0.093 & 1.032 &  15.303 &  0.011 &  14.320 &  0.008 &  13.414 &  0.027 &  13.157 &  0.028     \\
\hline
\end{tabular}
{\flushleft \textbf{Notes:} \\ (a) The geometric correction is derived using Eqns.~\ref{eq:geocorr_mag} and \ref{eq:geocorr_final}. \\
(b) Does not include CRNL correction (0.0293 $\pm$ 0.0023~mag or 3.8~dex) between SMC and extragalactic Cepheids. \\ (c) Includes geometric correction and CRNL correction (0.0293 $\pm$ 0.0023~mag or 3.8~dex) between SMC and extragalactic Cepheids.\par}
{\center (This table is available in its entirety in machine-readable form.) \\ }
~ \\
\label{table:mean_mags}
\end{table*}
